Deep Batch Active Learning by Diverse, Uncertain Gradient Lower Bounds

We design a new algorithm for batch active learning with deep neural network models. Our algorithm, Batch Active learning by Diverse Gradient Embeddings (BADGE), samples groups of points that are disparate and high-magnitude when represented in a hallucinated gradient space, a strategy designed to incorporate both predictive uncertainty and sample diversity into every selected batch. Crucially, BADGE trades off between diversity and uncertainty without requiring any hand-tuned hyperparameters. We show that while other approaches sometimes succeed for particular batch sizes or architectures, BADGE consistently performs as well or better, making it a versatile option for practical active learning problems.

==> iclr_rebuttal.txt <==

Reviewer 2


1. The authors keep emphasizing a connection to k-dpp for the sampling procedure emphasizing diversity. They provide a compelling argument for the kmeans++ but in Figure 1 it is unclear why k-DPP is the right comparison point. For example, you could imagine building a set cover of the data using balls at various radii and then choosing their centers.

2. The paper emphasizes choosing samples in a way to eliminate pathological batches. Considering this is a main motivation, none of the figures really demonstrate that this is what BADGE is doing compared to the uncertainty sampling-based methods tested against. Perhaps the determinant of the gram matrix of the batch could be reported for both algorithms?  

3. While reading the paper, the set of architectures used was hard to find. Maybe I just missed it, but it would be useful to have this information. In particular, in Figure 3, there are absolute counts, but I wasn’t sure how many (D,B,A,L) combinations there were. 

4. Finally, recent work in Computer Vision has shown that uncertainty sampling with ensemble-based methods in active learning tends to work well. I understand that it is hard to compare to the myriads of active learning algorithms out there, but they deserve a mention. See [1] below

——————————————

1-2. The motivation for using a k-DPP is that it will select a batch of samples that are both high magnitude and diverse. K-means++ has this property too - in particular, if initialized with a high-magnitude point, proceeding samples are likely to be high-magnitude as well. We show this phenomenon in Figure 2 of the newly-updated paper, and compare it to another method for clustering data. We also added appendix figures to appendix F, showing that simple uncertainty sampling can lead to batches with Gram determinant zero.

3. We used three architectures (ResNet, VGG, and MLP), seven datasets (MNIST, SVHN, CIFAR-10, and four OpenML datasets), and three different batch sizes (100, 1k, and 10k). We didn’t use any convolutional architectures with MNIST or non-image datasets, leading to 33 unique combinations of dataset, batch size, and architecture. As each (dataset, batch size, architecture) combination only contribute to at least a penalty of 1 in the penalty matrix, the largest entry in the penalty matrix is at most 33. We made that clear in the newly-updated copy.

4. Thank you for pointing out this article. We’ve added it to the related work section.

Reviewer 1

1) The paper lacks a proper motivation as to why using the norm of the gradient is a better metric than the many others already present in the literature. In particular, I cannot think of any case where it would be best to use that than the entropy of the network’s output distribution, even though the empirical results seem to suggest otherwise. Specifically, while I believe that in many cases it will be similarly good, if we consider the case when the network is able to rule out most of the classes but is unsure on a small fraction of them, the entropy will better reflect this uncertainty than the norm of the gradient of the predicted class. 

Generally speaking, I believe that the use of the norm of the gradient of the predicted class should be much better motivated, being the core idea of the paper. Stating that it is cheap to compute and empirically performs as well as k-DPP in two experiments is not convincing enough in my opinion.

2) I wonder how much of the performance of BADGE is due to k-MEANS++ and how much to the choice of using the gradient norm. Please perform an ablation study where you can e.g., replace the gradient norm with the entropy, or replace k-MEANS++ with random sampling, and discuss the results. 

3) How is the embedding “ground set” space determined for k-MEANS++? How are the centroids determined? In which space? It is unclear to me how k-MEANS++ is used in the context of the norm of the gradients. Please improve the explanation in the main text.

4) Please add a curve for k-DPP to the plots in the main text, rather than having separate plots for it in the appendix. Also, it would be interesting to compare against Derezinski, 2018 as well, if that’s the current state of the art (which is what I infer from your text, but I might be wrong).

5) The paper builds on the claim that the gradient norm w.r.t. the prediction is a lower bound for the gradient norm induced by any other label, yet Proposition 1 that proves it is in Appendix B. This prove is central to the proposed idea and should be in the main text.

6) The authors claim that to capture diversity they collect a batch of examples where the gradients span a diverse set of directions, but it’s unclear to me that k-means++ actually accomplishes that. Where is the *direction* of the gradient taken into account in the algorithm?

7) The “discussion” section is really a “conclusion” one, and indeed a proper in-depth discussion of the experiments is missing. Please expand the comments on the experimental results. 

8) The metric to compute the “pairwise comparison” looks quite convoluted. Is it common in the literature? If so, please add a reference. If not, can you motivate the use of this specific formula?

9) The random baseline seems to be very competitive. Why is that? Please provide your intuition. Could this be indicative that the baselines have not been tuned properly?

10) Introduction: the sentence “[deep neural networks] successes have been limited to domains where large amounts of labeled data are available” is incorrect. Indeed, neural networks have been used successfully in many domains where labelled data is scarce, such as the medical images domain for example. Please remove the sentence.

11) Introduction: please add a sentence to explain what a version-space-based approach is.

12) Is Figure 2 the average over multiple runs or a single run?

13) Notation: please do not use g for the gradient (g^y_x) and for the intermediate activations (g(x; V)).

——————————————

1. We believe you may have missed the main contribution of this paper - the nature of the embedding used. We do not use the hallucinated gradient norm as the embedding, we use the gradient vector for the parameters at the last layer of the network. Once samples are embedded in this space, which is of dimension equal to (number of classes x number of penultimate layer nodes), we use the k-means++ algorithm to select a batch of k representative samples.
 We note that the norm of this vector is a lower-bound on the true norm of the last-layer gradient, given the corresponding label to a given sample. 

2. Again, we are not using the gradient norm as our embedding. The gradient representation is not interchangeable with an uncertainty metric like entropy. 

We do use random sampling as a baseline. Random sampling is not conditioned on any representation.

3, 6. The centroids are the output of the k-means++ algorithm. Again, this is run in the space of the gradient embeddings, not the space of gradient norms. Each embedding has both direction and magnitude.

4. We do have this in the main text, Section 3. Representative k-DPP plots are shown in Figure 1 in comparison to k-means++. The reason we do not present results for k-DPP in Section 4 (Experiments) is that sampling from k-DPP is much more time consuming than all other methods considered, while its performance is similar to BADGE.

5. We added this proof to the main text.

7. Our explanations of Figures 1-4 describe experimental trends. We describe experimental results in terms of the behavior of plots, especially in the Experiments section. Some explanation was added in the most recent article update.

8. Unfortunately, besides examining learning curves like those in Figure 2, there are no widely-used metrics for evaluating batch active learning in the literature. We choose this metric because we are interested in which algorithms significantly outperform other algorithms for various labeling budgets. In the current version of the paper, the comparison comes from a t-test.

9. Diversity-based approaches often perform worse-than-random when the penultimate layer representation is not meaningful. That is, because random sampling is not conditioned on any representation, it can actually induce a more diverse batch. We also sometimes see random outperforming confidence-based approaches, which is evidence that selecting on diversity is better than selecting on uncertainty for those situations. 

None of the baseline acquisition functions have tunable parameters. 

10. We’ve weakened the claim in the first sentence.

11. The version space is the space of all models that are plausible given the labeled example seen so far. We’ve included that in the introduction. 

12. Each line in figure 2 is averaged over five runs. The shadows for each line describes the standard error over those runs. We’ve added this to the text.

13. We changed the intermediate activation function to z(x; V) to avoid confusion.

Reviewer 3

1. Out of curiosity, it seems that it is standard in the literature, but isn’t the assumption that one can go over the whole dataset, U, at each iteration of the active learning algorithm, limiting? It is not that cheap to go over large datasets (e.g., ImageNet).

2. MARG seems to often outperform the other baselines but it doesn’t have a reference attached to it (bullet points on page 5). Is this a case that a “trivial” baseline outperforms existing methods or is there a reference missing?

3. In some figures, such as Figure 2, there are shaded regions in the plots. It is not clear what they are though. Are they representing confidence intervals? Standard deviation? They are quite tight for a sample size of 5.

4. In the section “Pairwise comparisons” it reads “Algorithm i is said to beat algorithm j in this setting if z > 1.96, and similarly … z < -1.96”.  It seems to me that the number 1.96 comes from the z-score table for 95% confidence. However, if that’s the case, it seems z should be much bigger in this context. With a sample-size of 5 (if this is still the sample size, maybe I missed something here), the normal assumptions do not hold and the t-score should’ve been used here. What did I miss?

——————————————

1. Yes, it is standard in the literature to use the entire unlabeled dataset.  To deal with large pool sizes, one can perform subsampling and use our approach to select examples for label queries within the subsample.

2. The earliest citation we can find for MARG is from “Margin-based Active Learning for Structured Output Spaces” by Roth and Small. We’ve added the citation.

3. Shaded regions are standard error. We added that to figure captions.

4. Yes, we agree that a t-test would be more appropriate here (although both are not ideal, as the distributions of the error differences can be far from Gaussian). We have updated our comparison matrices in light of this discussion.



==> outline.txt <==
Intro

- active learning is important
- batch mode active learning is important for learning neural networks
- previous work on batch mode deep active learning focuses mostly on rep. sampling
- gradient embedding based AL


Related work

1. Representative sampling
    Sener and Savarese
    Geifman and El-Yaniv
    Discrimiative Active Learning by Shalev-Schwarz

2. Uncertainty sampling
    Tong and Koller
    Schohn and Cohn
    Tur, Schapire and Tur
    Gal's paper
    Deep fool active learning

3. Both representative and uncertainty
    Baram, El-Yaniv, Kuz
    Huang
    Wang and Ye
    https://www.ncbi.nlm.nih.gov/pmc/articles/PMC4144157/
    Guo and Schurmanns - batch mode active learning
    Yu, Bi, Tresp

4. Sampling in regression that reduces computation
    Han, Yang, and Zhang
    Ping Ma
    Daniel Ting's paper

5. DPP sampling
    Kulesza and Taskar

6. expected gradient length
   Active Learning for Speech Recognition:the Power of Gradients
   Active Discriminative Text Representation Learning

Experiments

1. Algorithm's performance across different datasets, different batch sizes, different models (neural net
architectures).

Initially: 100 examples
Batch sizes: 10, 100, 1000, 10000
Query until 50000 samples are reached
Models: MLP, ResNet, VGG
Datasets: CIFAR10, MNIST, SVHN, (perhaps one more UCI dataset where neural net does better than linear models)

Report running time of the algorithms as well (mainly to show coreset is not very practical)

2. Extensions:
2.1. importance weighted validation error
2.2. using importance weighting to debias the empirical risk, as k-means++ is a randomized algorithm
2.3. k-means++ vs DPP
2.4. k-means++ for grad emb vs penultim emb

